Using Large Language Models for Zero-Shot Natural Language Generation from Knowledge Graphs

In any system that uses structured knowledge graph (KG) data as its underlying knowledge representation, KG-to-text generation is a useful tool for turning parts of the graph data into text that can be understood by humans. Recent work has shown that models that make use of pretraining on large amounts of text data can perform well on the KG-to-text task even with relatively small sets of training data on the specific graph-to-text task. In this paper, we build on this concept by using large language models to perform zero-shot generation based on nothing but the model's understanding of the triple structure from what it can read. We show that ChatGPT achieves near state-of-the-art performance on some measures of the WebNLG 2020 challenge, but falls behind on others. Additionally, we compare factual, counter-factual and fictional statements, and show that there is a significant connection between what the LLM already knows about the data it is parsing and the quality of the output text.

==> traversed-wikidata-properties.csv <==
Property ID;Label;Clean phrase
P1889;Different from;is (or was) different from
P17;Country;is (or was) in country
P361;Part of;is (or was) part of
P571;Inception;was created in
P527;Has part(s);has (or had) part
P460;Said to be the same as;is (or was) said to be the same as
P131;Located in the administrative territory of;is (or was) located in
P2046;Geographic area;has (or had) geographic area
P1082;Population;has (or had) population
P461;Opposite of;is (or was) opposite of
P1813;Short name;has (or had) short name
P47;Shares border with;shares (or shared) a border with
P1448;Official name;has (or had) official name
P138;Named after;is (or was) named after
P1549;Demonym;has (or had) demonym
P36;Capital;has (or had) capital
P1365;Replaces;is (or was) replaced by
P6;Head of government;has (or had) head of government
P569;Date of birth;was born in (date)
P19;Place of birth;was born in (place)
P106;Occupation;has (or had) occupation or job
P163;Flag;has (or had) flag
P37;Official language;has (or had) official language
P140;Religion or worldview;has (or had) religion or worldview
P2936;Language used;uses (or used) language
P570;Date of death;died in (date)
P1830;Owner of;is (or was) owner of
P155;Follows;comes (or came) after
P20;Place of death;died in (place)
P610;Highest point;has (or had) highest point
P136;Genre;has (or had) genre
P22;Father;has (or had) father
P38;Currency;uses (or used) currency
P39;Position held;holds (or held) position
P208;Executive body;has (or had) executive body
P25;Mother;has (or had) mother
P3095;Practiced by;is (or was) practiced or performed by
P1476;Title;has (or had) title
P85;Anthem;has (or had) anthem
P1376;Capital of;is (or was) the capital of
P26;Spouse;has (or had) spouse
P1344;Participant in;is (or was) participant of
P1589;Lowest point;has (or had) lowest point
P417;Patron saint;has (or had) patron saint
P101;Field of work;has (or had) field of work
P40;Child;has (or had) child
P2596;Culture;has (or had) culture
P156;Followed by;comes (or came) before
P937;Work location;works (or worked) in location
P119;Place of burial;was buried in
P172;Ethnic group;is (or was) part of ethnic group
P59;Educated at;was educated at
P3373;Sibling;has (or had) sibling
P832;Public holiday;has (or had) public holiday
P103;Native language;has (or had) native language
P1038;Relative;has (or had) relative
P123;Publisher;has (or had) publisher
P452;Industry;is (or was) part of industry
P53;Family;has (or had) or is (or was) part of family
P1366;Replaced by;was replaced by
P1299;Depicted by;is (or was) depicted by
P488;Chairperson;has (or had) chairperson
P127;Owned by;is (or was) owned by
P6379;Has works in the collection of;has (or had) works in the collection of
P144;Based on;is (or was) based on
P1441;Present in work;is (or was) present in work
P1449;Nickname;has (or had) nickname
P457;Foundational text;has (or had) foundational text
P180;Depicts;depicts (or depicted)
P366;Has use;has (or had) use
P2341;Indigenous to;is (or was) indigeous to
P108;Employer;has (or had) employer
P485;Archives at;has (or had) archives at
P186;Made from material;is (or was) made from material
P582;End time;ended (or will end) at time
P50;Author;has (or had) author
P3075;Official religion;has (or had) official religion
P509;Cause of death;cause of death
P841;Feast day;has (or had) feast day
P2348;Time period;is (or was) part of time period
P1546;Motto;has (or had) motto
P800;Notable work;has (or had) notable work
P1308;Officeholder;office is (or was) held by
P2578;Is the study of;is (or was) the study of
P97;Noble title;has (or had) noble title
P802;Student;has (or had) student
P6886;Writing language;writes (or wrote) in language
P98;Editor;has (or had) editor
P2043;Length;has (or had) length
P84;Architect;has (or had) architect
P135;Movement;is (or was) part of movement
P1066;Student of;is (or was) student of
P1196;Manner of death;died in manner
P828;Has cause;is (or was) caused by
P2049;Width;has (or had) width
2048;Height;has (or had) height
P1037;Director or manager;has (or had) director or manager
P1419;Shape;has (or had) shape
P1971;Number of children;has (or had) number of children
P170;Creator;has (or had) creator
P1557;Manifestation of;is (or was) a manifestation of
P737;Influenced by;is (or was) influenced by
P1680;Subtitle;has (or had) subtitle
P3320;Board member;has (or had) board member
P462;Color;has (or had) color
P2652;Partnership with;has (or had) partnership with
P149;Architectural style;has (or had) architectural style
P195;Collection;is (or was) part of collection
P1340;Eye color;has (or had) eye color
P974;Tributary;has (or had) tributary
P4552;Mountain range;is (or was) part of mountain range
P86;Composer;is (or was) composed by
P1128;Employees;has (or had) number of employees
P859;Sponsor;is (or was) sponsored by
P2124;Member count;has (or had) number of members
P585;Point in time;takes (or took) place at point in time
P710;Participant;has (or had) participant
P1576;Lifestyle;has (or had) lifestyle
P451;Unmarried partner;has (or had) unmarried partner
P178;Developer;has (or had) developer
P512;Academic degree;has (or had) academic degree
P1050;Medical condition;has (or had) medical condition
P1268;Represents;represents (or represented)
P2284;Price;has (or had) price
P2635;Number of parts of work;consists (or consisted) of this number of parts
P400;Platform (of software);has (or had) software platform
P611;Religious order;belongs (or belonged) to religious order
P547;Commemorates;is (or was) a commemoration of
P1303;Instrument;plays (or played) instrument
P2238;Official symbol;has (or had) official symbol
P676;Lyrics by;has (or had) lyrics written by
P466;Occupant;is (or was) occupied by
P1416;Affiliation;has (or had) affiliation
P287;Designed by;is (or was) designed by
P444;Review score;has (or had) review score
P1027;Conferred by;is (or was) conferred by
P807;Separated from;is (or was) separated from
P408;Software engine;has (or had) software engine
P674;Character(s);has (or had) character (or characters)
P1433;Published in;is (or was) published as part of
P2032;End of work period;work period ended (or ends) in (time)
P57;Director;is (or was) directed by
P1598;Consecrator;is (or was) consecrated by
P1049;Worshipped by;is (or was) worshipped by
P3828;Wears;wears (or wore)
P2650;Interested in;is (or was) interested in
P1290;Godparent;has (or had) godparent
P1884;Hair color;has (or had) hair color
P825;Dedicated to;is (or was) dedicated to
P1104;Number of pages;has (or had) number of pages
P2789;Connects with;connects (or connected) with
P941;Inspired by;is (or was) inspired by
P2067;Mass;has (or had) mass
P3438;Vehicle normally used;normally uses (or used) vehicle
P2894;Day of week;happens (or happened) on or applies to (or applied to) day of week
P129;Physically interacts with;physically interacts (or interacted) with
P88;Commissioned by;is (or was) commissioned by
P2079;Fabrication method;is (or was) fabricated by method
P1411;Nominated for;is (or was) nominated for
P742;Pseudonym;has (or had) preudonym
P3150;Birthday;has (or had) birthday
P2770;Source of income;has (or had) source of income
P6758;Supported sports team;supports (or supported) sports team
P1853;Blood type;has (or had) blood type
P2176;Drug or therapy used for treatment;is (or was) treated with this drug or therapy
P6125;Number of volunteers;has (or had) number of volunteers
P3902;Had as last meal;had as last meal
P3701;Incarnation of;is (or was) an incarnation of
P1596;Penalty;penalty is (or was)
P7378;Disputed by;is (or was) disputed by
P5800;Narrative role;has (or had) narrative role
P1875;Represented by;is (or was) represented by
P641;Sport;is (or was) associated with sport
P410;Military rank;has (or had) military rank
P3301;Broadcast by;is (or was) broadcast by
P1891;Signatory;has (or had) signatory
P3938;Named by;is (or was) named by
P3716;Social classification;has (or had) social classification
P1840;Investigated by;is (or was) investigated by
P1635;Religious name;has (or had) religious name
P7588;Effective date;has (or had) effective date
P1429;Has pet;has (or had) pet
P1113;Number of episodes;has (or had) number of episodes
P915;Filming location;is (or was) filmed in (location)
